Experimenting a New Programming Practice with LLMs

The recent development on large language models makes automatically constructing small programs possible. It thus has the potential to free software engineers from low-level coding and allow us to focus on the perhaps more interesting parts of software development, such as requirement engineering and system testing. In this project, we develop a prototype named AISD (AI-aided Software Development), which is capable of taking high-level (potentially vague) user requirements as inputs, generates detailed use cases, prototype system designs, and subsequently system implementation. Different from existing attempts, AISD is designed to keep the user in the loop, i.e., by repeatedly taking user feedback on use cases, high-level system designs, and prototype implementations through system testing. AISD has been evaluated with a novel benchmark of non-trivial software projects. The experimental results suggest that it might be possible to imagine a future where software engineering is reduced to requirement engineering and system testing only.

==> figs/seaborn/rq2.csv <==
Task ID,Pass Rate,Mode
1,1,with human engagement
2,1,with human engagement
3,1,with human engagement
4,0.5,with human engagement
5,1,with human engagement
6,1,with human engagement
7,0.83,with human engagement
8,0.8,with human engagement
9,1,with human engagement
10,0.66,with human engagement
11,1,with human engagement
12,0.83,with human engagement
13,0.5,with human engagement
14,0.4,with human engagement
15,1,with human engagement
16,0.56,with human engagement
17,1,with human engagement
18,0.5,with human engagement
19,0.8,with human engagement
20,1,with human engagement
21,0.8,with human engagement
22,1,with human engagement
23,1,with human engagement
24,0.375,with human engagement
25,1,with human engagement
26,1,with human engagement
27,1,with human engagement
28,1,with human engagement
29,0.33,with human engagement
30,1,with human engagement
31,0.2,with human engagement
32,1,with human engagement
33,1,with human engagement
34,1,with human engagement
35,1,with human engagement
36,1,with human engagement
37,1,with human engagement
38,1,with human engagement
39,0,with human engagement
40,1,with human engagement
41,0.625,with human engagement
42,0.4,with human engagement
43,1,with human engagement
44,1,with human engagement
45,1,with human engagement
46,1,with human engagement
47,1,with human engagement
48,1,with human engagement
49,1,with human engagement
50,1,with human engagement
51,1,with human engagement
52,0.75,with human engagement
53,1,with human engagement
54,1,with human engagement
55,1,with human engagement
56,1,with human engagement
57,1,with human engagement
58,1,with human engagement
59,1,with human engagement
60,0,with human engagement
61,1,with human engagement
62,1,with human engagement
63,1,with human engagement
64,1,with human engagement
65,0.6,with human engagement
66,0.22,with human engagement
67,0.2,with human engagement
68,1,with human engagement
69,1,with human engagement
70,1,with human engagement
71,0.8,with human engagement
72,1,with human engagement
1,1,without human engagement
2,1,without human engagement
3,0.25,without human engagement
4,0.25,without human engagement
5,0.2,without human engagement
6,1,without human engagement
7,0.5,without human engagement
8,0.5,without human engagement
9,0.5,without human engagement
10,0,without human engagement
11,0.25,without human engagement
12,0,without human engagement
13,0,without human engagement
14,0,without human engagement
15,0,without human engagement
16,0.25,without human engagement
17,0,without human engagement
18,0,without human engagement
19,0.14,without human engagement
20,0.5,without human engagement
21,0.2,without human engagement
22,0.83,without human engagement
23,1,without human engagement
24,0,without human engagement
25,0,without human engagement
26,1,without human engagement
27,0.14,without human engagement
28,0.25,without human engagement
29,0.14,without human engagement
30,0,without human engagement
31,0,without human engagement
32,0,without human engagement
33,0,without human engagement
34,0.42,without human engagement
35,1,without human engagement
36,1,without human engagement
37,0.14,without human engagement
38,1,without human engagement
39,0,without human engagement
40,1,without human engagement
41,0.125,without human engagement
42,0.2,without human engagement
43,0.4,without human engagement
44,0.25,without human engagement
45,0.33,without human engagement
46,1,without human engagement
47,0,without human engagement
48,0,without human engagement
49,0.25,without human engagement
50,0.2,without human engagement
51,0.75,without human engagement
52,0.25,without human engagement
53,0,without human engagement
54,0,without human engagement
55,0,without human engagement
56,0,without human engagement
57,0,without human engagement
58,0,without human engagement
59,0.33,without human engagement
60,0,without human engagement
61,0,without human engagement
62,0,without human engagement
63,0,without human engagement
64,0.5,without human engagement
65,0.25,without human engagement
66,0,without human engagement
67,0,without human engagement
68,0,without human engagement
69,0,without human engagement
70,1,without human engagement
71,0.2,without human engagement
72,0,without human engagement

==> figs/seaborn/rq2_5.csv <==
Task ID,Pass Rate,Mode
1,1,with human engagement
2,1,with human engagement
3,0.66,with human engagement
4,0.5,with human engagement
5,1,with human engagement
6,1,with human engagement
7,0.33,with human engagement
8,0,with human engagement
9,0.67,with human engagement
10,0.66,with human engagement
11,1,with human engagement
12,0.33,with human engagement
13,0.5,with human engagement
14,0.4,with human engagement
15,1,with human engagement
16,0.56,with human engagement
17,1,with human engagement
18,0.33,with human engagement
19,0.8,with human engagement
20,1,with human engagement
21,0.8,with human engagement
22,1,with human engagement
23,1,with human engagement
24,0.375,with human engagement
25,1,with human engagement
26,1,with human engagement
27,0.833,with human engagement
28,0,with human engagement
29,0.33,with human engagement
30,1,with human engagement
31,0.2,with human engagement
32,0.25,with human engagement
33,0.2,with human engagement
34,0.66,with human engagement
35,1,with human engagement
36,1,with human engagement
37,1,with human engagement
38,1,with human engagement
39,0,with human engagement
40,1,with human engagement
41,0.625,with human engagement
42,0.4,with human engagement
43,1,with human engagement
44,0.5,with human engagement
45,1,with human engagement
46,1,with human engagement
47,1,with human engagement
48,0.428,with human engagement
49,1,with human engagement
50,1,with human engagement
51,0.6,with human engagement
52,0.75,with human engagement
53,0.5,with human engagement
54,1,with human engagement
55,1,with human engagement
56,1,with human engagement
57,1,with human engagement
58,1,with human engagement
59,1,with human engagement
60,0,with human engagement
61,0.25,with human engagement
62,1,with human engagement
63,1,with human engagement
64,1,with human engagement
65,0.6,with human engagement
66,0.22,with human engagement
67,0.2,with human engagement
68,1,with human engagement
69,1,with human engagement
70,1,with human engagement
71,0.8,with human engagement
72,1,with human engagement
1,1,without human engagement
2,1,without human engagement
3,0.25,without human engagement
4,0.25,without human engagement
5,0.2,without human engagement
6,1,without human engagement
7,0.5,without human engagement
8,0.5,without human engagement
9,0.5,without human engagement
10,0,without human engagement
11,0.25,without human engagement
12,0,without human engagement
13,0,without human engagement
14,0,without human engagement
15,0,without human engagement
16,0.25,without human engagement
17,0,without human engagement
18,0,without human engagement
19,0.14,without human engagement
20,0.5,without human engagement
21,0.2,without human engagement
22,0.83,without human engagement
23,1,without human engagement
24,0,without human engagement
25,0,without human engagement
26,1,without human engagement
27,0.14,without human engagement
28,0.25,without human engagement
29,0.14,without human engagement
30,0,without human engagement
31,0,without human engagement
32,0,without human engagement
33,0,without human engagement
34,0.42,without human engagement
35,1,without human engagement
36,1,without human engagement
37,0.14,without human engagement
38,1,without human engagement
39,0,without human engagement
40,1,without human engagement
41,0.125,without human engagement
42,0.2,without human engagement
43,0.4,without human engagement
44,0.25,without human engagement
45,0.33,without human engagement
46,1,without human engagement
47,0,without human engagement
48,0,without human engagement
49,0.25,without human engagement
50,0.2,without human engagement
51,0.75,without human engagement
52,0.25,without human engagement
53,0,without human engagement
54,0,without human engagement
55,0,without human engagement
56,0,without human engagement
57,0,without human engagement
58,0,without human engagement
59,0.33,without human engagement
60,0,without human engagement
61,0,without human engagement
62,0,without human engagement
63,0,without human engagement
64,0.5,without human engagement
65,0.25,without human engagement
66,0,without human engagement
67,0,without human engagement
68,0,without human engagement
69,0,without human engagement
70,1,without human engagement
71,0.2,without human engagement
72,0,without human engagement
